Radio galaxies in the 2SLAQ Luminous Red Galaxy Survey: I. The evolution of low-power radio galaxies to z~0.7

We have combined optical data from the 2dF-SDSS Luminous Red Galaxy and QSO (2SLAQ) redshift survey with radio measurements from the 1.4 GHz VLA FIRST and NVSS surveys to identify a volume-limited sample of 391 radio galaxies at redshift 0.4<z<0.7. By determining an accurate radio luminosity function for early-type galaxies in this redshift range, we can investigate the cosmic evolution of the radio-galaxy population over a wide range in radio luminosity. The low-power radio galaxies in our LRG sample (those with 1.4 GHz radio luminosities in the range 10^{24} to 10^{25} W/Hz, corresponding to FR I radio galaxies in the local universe) undergo significant cosmic evolution over the redshift range 0<z<0.7, consistent with pure luminosity evolution of the form (1+z)^k where k=2.0+/-0.3. Our results appear to rule out (at the 6-7 sigma level) models in which low-power radio galaxies undergo no cosmic evolution. The most powerful radio galaxies in our sample (with radio luminosities above 10^{26} W/Hz) may undergo more rapid evolution over the same redshift range. The evolution seen in the low-power radio-galaxy population implies that the total energy input into massive early-type galaxies from AGN heating increases with redshift, and was roughly 50% higher at z~0.55 (the median redshift of the 2SLAQ LRG sample) than in the local universe.

==> ref2.txt <==
From:
	

ae@ras.org.uk

To:
	

ems@physics.usyd.edu.au

Cc:
	

Subject:
	

MNRAS: MN-06-1711-MJ.R1

Body:
	

Dear Prof. Sadler

I attach the reviewer's comments on your revised manuscript entitled "Radio galaxies in the 2SLAQ Luminous Red Galaxy Survey: I. The evolution of low-power radio galaxies to z=0.7", ref. MN-06-1711-MJ.R1, which you submitted to Monthly Notices of the Royal Astronomical Society.

Some further, minor revision of your manuscript is requested before it is reconsidered for publication.

You should submit your further revised version, together with your response to the reviewer's comments via the Monthly Notices Manuscript Central site http://mc.manuscriptcentral.com/mnras .
Enter your Author Centre, where you will find your manuscript title listed under "Manuscripts with Decisions." Under "Actions," click on "Create a Revision." Your manuscript reference will be appended to denote a revision.

IMPORTANT: do not submit your revised manuscript as a new paper!

You will not be able to make your revisions to the originally submitted files of the manuscript on Manuscript Central. Instead, you must delete the original files and abstract and replace them with your revised files. Carefully proof read the resulting PDF and HTML files that are generated.

When submitting your revised manuscript, you will be able to respond to the comments made by the reviewer in the space provided. You should also use this space to document any changes you make to the original manuscript. In order to expedite the processing of the revised manuscript, please be as specific as possible in your response to the reviewer.

Because we are trying to facilitate timely publication of manuscripts submitted to MNRAS, your revised manuscript should be uploaded promptly. If you do not submit your revision within six months, we may consider it withdrawn and request it be resubmitted as a new submission.

Please note that, due to the tight schedule, any post-acceptance changes notified after the paper has gone into production (i.e. the day after the acceptance email is sent) cannot be incorporated into the paper before it is typeset. Such changes will therefore need to be made as part of the proof corrections. To avoid excessive proof corrections and the delay that these can cause, you are strongly encouraged to ensure that each version of your paper submitted to MNRAS is completely ready for publication!

I look forward to receiving your revised manuscript.

Regards,

John Randall
in the absence of
Anna Evripidou
Editorial Office Deputy Manager MNRAS/GJI
"Monthly Notices" and "Geophysical Journal International"
Royal Astronomical Society
Email: ae@ras.org.uk
Tel: (+44) 01483 427 583
Tel (Wednesdays): (+44) 020 7734 3307
Fax: (+44) 020 7287 2167


This message is confidential and is intended solely for the use of the individual(s) to whom it is addressed. If you have received this message in error, do not open any attachment but please notify the sender (above) and delete this message from your system.


Reviewer's Comments:

Point 1:

> > Although the paper makes a good effort at measuring the radio
> > properties of LRG galaxies, this is not the same as measuring the
> > radio luminosity function of all galaxies. Although this bias is small
> > at low redshifts, it is very likely that the
> > luminosity function that they measure significantly underestimates the
> > total radio luminosity function at $z=0.55$. Indeed, my own work on
> > galaxies in deep redshift survey suggests that 50% of the radio galaxy
> > population at these redshifts are associated with relatively blue
> > "transition" galaxies (ie. galaxies between the blue and red
> > sequences). This work is not yet ready for publication, but the authors
> > may want to be aware of the conclusions emerging from our work. Note that
> > the star formation in these objects is not sufficient to explain the observed
> > radio emission.
> >
> > The authors do clearly state this assumption, but it is burried in the
> > details of the main text of the paper,
> > my concern is simply that this important caveat is not sufficiently
> > highlighted in the abstract, introduction and conclusions.
> >
>
> We agree that the radio luminosity function (RLF) of 2SLAQ LRGs is
> not necessarily the same as the RLF of all galaxies at 0.4<0.7
> because of the luminosity and colour cutoffs which were used to
> select the 2SLAQ sample. As mentioned by the referee, this issue is
> already recognized and discussed in section 5.3 of our paper. To
> give the topic more prominence, we have now expanded this discussion
> and moved it into a separate subsection in section 6. As noted below
> (point 11), we have also added some text to section 2.1 to make it
> clearer how the 2SLAQ colour cuts work and where star-forming and
> passive galaxies are located in Figure 1. This information is
> already contained in the main 2SLAQ survey paper (Cannon et
> al. 2006), but the referee's comments have persuaded us that it is
> worth including a short discussion in the present paper as well.
>
> It is possible that less massive galaxies (i.e. those below the
> 2SLAQ LRG cutoff at ~2-3L*) could contribute to the radio-galaxy RLF
> at z~0.55, even though they do not do so significantly at z~0. This
> is not something we can test with the current 2SLAQ dataset, and we
> have acknowledged this explicitly in sections 6 (Discussion) and 7
> (Summary). With these changes, we feel that we have now addressed
> the concerns raised by the referee.

Fine. This caveat is now clearly spelled out in the paper.


> > ---------------------------------------------------- Point 2:
>
> > My second major concern is that the evidence for stronger evolution of
> > the most powerful radio galaxies is rather weak (on the basis of this
> > data-set). For example, Fig 11
> > shows the effect of renormalising the luminosities of the distant
> > galaxies. I find the evidence for stronger evolution of the brighter
> > galaxies less than compelling. In this plot, the large error bars on
> > the open circles above P=10^25 mean that they are entirely consistent
> > with the black points. In the text, the authors make the point that
> > they detect no very powerful galaxies in the local survey. If this
> > strengthens their arguement, then they need to illustrate this by
> > including upper limits in this plot (I estimate that a volume of
> > 3e8 Mpc^3 is not sufficient). If the authors are still convinced,
> > they should formalise the assertion by including a statistical comparison (eg
> > chi2) of the high and low power data. By eye, I estimate that the discrepancy
> > is less than 1 sigma (eg., a flat line is a perfectly adequate fit to fig 10).
>
> We have added a more quantitative discussion (and a chi-squared test
> to show that the difference is significant). Note that the vertical
> scale in Figure 10 (and Figures 9 and 11) is logarithmic, which may
> make the difference at the bright end look less dramatic than it
> really is.
>
> We also note that the observed number of high--power radio galaxies
> in our sample is consistent with them undergoing the kind of rapid
> density evolution reported by Willott et al. (2001), and we have
> added a note about this in section 5.3.3.

The text gives enough detail for me to do the calculation
myself. Using the proper Poisson distribution, the probability of
getting 5 or more detections when the expected number is 1.23 is 1%.
This is less significant than the authors method (and I suggest they
adopt this way of doing the estimate), but still significant enough to
be interesting.

However, this doesn't take into account the uncertainty in the 4
sources detected in the local survey. The mean could easily by 50%
higher. (The poisson probablity of getting 4 (or fewer) when the mean
is 6 is 28%). In this case, the chance of getting the 5 high redshift
detections would be 4%. ...etc...

Its pointless (even dangerous) to play with the numbers like this, the
point is that the result is significant at the few percent level but
that's all, and it all hinges on the very small numbers. What convinces me
that there is something to this is that the previous papers (eg
Willott et al) also found strong evolution at high radio powers.
I don't think the claim is contentious, but the evidence from this
data alone is not hugely strong.

I think that all that is necessary is to correct the statistics in
section 5.3.3 so that the reader can get a correct view of the
significance of this part of the paper, and to re-word the bullet
point in the conclusions to reflect the level of significance. The
wording in the abstarct ("may") is OK.

Date Sent:
	

11-Jun-2007
 

    

